Light-Matter Interactions via the Exact Factorization Approach

The exact factorization approach, originally developed for electron-nuclear dynamics, is extended to light-matter interactions within the dipole approximation. This allows for a Schrodinger equation for the photonic wavefunction, in which the potential contains exactly the effects on the photon field of its coupling to matter. We illustrate the formalism and potential for a two-level system representing the matter, coupled to an infinite number of photon modes in the Wigner-Weisskopf approximation, as well as a single mode with various coupling strengths. Significant differences are found with the potential used in conventional approaches, especially for strong-couplings. We discuss how our exact factorization approach for light-matter interactions can be used as a guideline to develop semiclassical trajectory methods for efficient simulations of light-matter dynamics.

==> bibtex_readme.txt <==
Bibliography style (spr-chicago.bst) novelties.
Now, there is a possibility to choose a citation style: 
alphanumerical (e.g., [Ru01]), 
name-year (e.g., (Rudin, 2001) or Rudin (2001)) or number (e.g. [5]).
You can select it by writing an entry @SETTINGS to the bib file. That entry should 
have a field - options, with a value of citation style.
Default citation style for NALA journal is name-year (no options required).


Available options:
  alpha    -- alphanumerical citation style
  number   -- number citation style 
  nameyear -- name-year citation style
  unsort   -- turn off sorting (reference list is sorted by default) 
  nodoi    -- do not print doi (doi is printed by default)

Example 1: Choosing a number citation style.
  @settings{label,
     options = "number"
  }

Example 2: Choosing an alphanumerical citation style and not sorting references.
  @settings{label,
     options = "alpha,unsort"
  }

label can be any word, but all references labels have to be unique!


Important !!!
You need to write \nocite{settings label} 
in your tex file, otherwise  @settings will not become effective (unless you use
\nocite{*}, which will make a list of all the references appearing in bib file(s))

Example 3: Turning on @settings via tex file.
  bibfile.bib
  @settings{some_label, ....}

  texfile.tex
  ....
  \nocite{some_label}
  \bibliographystyle{spr-chicago}
  \bibliography{bibfile}





==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> svjour-spr-chicago/bibtex_readme.txt <==
Bibliography style (spr-chicago.bst) novelties.
Now, there is a possibility to choose a citation style: 
alphanumerical (e.g., [Ru01]), 
name-year (e.g., (Rudin, 2001) or Rudin (2001)) or number (e.g. [5]).
You can select it by writing an entry @SETTINGS to the bib file. That entry should 
have a field - options, with a value of citation style.
Default citation style for NALA journal is name-year (no options required).


Available options:
  alpha    -- alphanumerical citation style
  number   -- number citation style 
  nameyear -- name-year citation style
  unsort   -- turn off sorting (reference list is sorted by default) 
  nodoi    -- do not print doi (doi is printed by default)

Example 1: Choosing a number citation style.
  @settings{label,
     options = "number"
  }

Example 2: Choosing an alphanumerical citation style and not sorting references.
  @settings{label,
     options = "alpha,unsort"
  }

label can be any word, but all references labels have to be unique!


Important !!!
You need to write \nocite{settings label} 
in your tex file, otherwise  @settings will not become effective (unless you use
\nocite{*}, which will make a list of all the references appearing in bib file(s))

Example 3: Turning on @settings via tex file.
  bibfile.bib
  @settings{some_label, ....}

  texfile.tex
  ....
  \nocite{some_label}
  \bibliographystyle{spr-chicago}
  \bibliography{bibfile}





==> svjour-spr-chicago/history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options


==> svjour-spr-chicago/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


